Methods for quasar absorption system measurements of the fine structure constant in the 2020s and beyond

This article reviews the two major recent developments that significantly improved cosmological measurements of fundamental constants derived from high resolution quasar spectroscopy. The first one is the deployment of astronomical Laser Frequency Combs on high resolution spectrographs and the second one is the development of spectral analysis tools based on Artificial Intelligence methods. The former all but eliminated the previously dominant source of instrumental uncertainty whereas the latter established optimal methods for measuring the fine structure constant ($\alpha$) in quasar absorption systems. The methods can be used on data collected by the new ESPRESSO spectrograph and the future ANDES spectrograph on the Extremely Large Telescope to produce unbiased $\Delta\alpha/\alpha$ measurements with unprecedented precision.

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.

--Compilation-- PDFLATEX should be preferred to compile the paper. The list of commands to be used are from shell:
> pdflatex mem_demo_bib
> bibtex mem_demo_bib
> pdflatex mem_demo_bib
> pdflatex mem_demo_bib

You can either use the latex_new.sh file as shown in the following:
> chmod 777 latex_new.sh (to make the file executable)
> ./latex_new.sh mem_demo_bib (to run)

Overleaf can also be used, but authors should double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


